Efficient lifting of symmetry breaking constraints for complex combinatorial problems

Many industrial applications require finding solutions to challenging combinatorial problems. Efficient elimination of symmetric solution candidates is one of the key enablers for high-performance solving. However, existing model-based approaches for symmetry breaking are limited to problems for which a set of representative and easily-solvable instances is available, which is often not the case in practical applications. This work extends the learning framework and implementation of a model-based approach for Answer Set Programming to overcome these limitations and address challenging problems, such as the Partner Units Problem. In particular, we incorporate a new conflict analysis algorithm in the Inductive Logic Programming system ILASP, redefine the learning task, and suggest a new example generation method to scale up the approach. The experiments conducted for different kinds of Partner Units Problem instances demonstrate the applicability of our approach and the computational benefits due to the first-order constraints learned.

==> PUP_double.csv <==
Instance,ABK,BASE,ENC,CLASP,SBASS
dbl-10,0.01,0.02,0.01,0.02,0.04
un-dbl-10,0.01,505.91,0.16,TO,0.03
dbl-20,0.08,1.06,0.53,1.40,0.31
un-dbl-20,0.34,TO,TO,TO,0.28
dbl-30,0.46,1.70,2.21,0.91,3.12
un-dbl-30,19.97,TO,TO,TO,3.19
dbl-40,5.50,TO,11.50,482.17,14.58
un-dbl-40,65.54,TO,TO,TO,9.52
dbl-50,54.89,TO,542.09,TO,57.91
un-dbl-50,61.27,TO,TO,TO,48.63


==> PUP_doublev.csv <==
Instance,ABK,BASE,ENC,CLASP,SBASS
dblv-15,0.03,0.03,0.02,0.03,0.05
un-dblv-15,0.04,TO,0.98,68.30,0.04
dblv-30,0.53,0.24,0.19,0.84,0.72
un-dblv-30,0.73,TO,TO,TO,0.59
dblv-45,3.07,3.36,8.04,51.57,6.11
un-dblv-45,12.32,TO,TO,TO,4.40
dblv-60,4.81,50.18,2.93,57.24,31.74
un-dblv-60,53.74,TO,TO,TO,22.34
dblv-75,69.51,517.05,280.90,TO,98.88
un-dblv-75,98.63,TO,TO,TO,79.33


==> PUP_triple.csv <==
Instance,ABK,BASE,ENC,CLASP,SBASS
tri-12,0.03,0.02,0.01,0.02,0.04
un-tri-12,0.13,TO,3.38,TO,0.03
tri-15,0.04,0.03,0.03,0.24,0.08
un-tri-15,73.88,TO,393.70,TO,0.05
tri-18,1.62,0.08,0.62,1.05,0.16
un-tri-18,72.03,TO,TO,TO,0.09
tri-21,42.41,0.65,0.67,3.71,0.37
un-tri-21,73.83,TO,TO,TO,0.19
tri-24,78.18,7.20,2.80,12.57,0.62
un-tri-24,269.38,TO,TO,TO,0.44

